Extension du formalisme des flux op\'erationnels par une alg\`ebre temporelle

Workflows constitute an important language to represent knowledge about processes, but also increasingly to reason on such knowledge. On the other hand, there is a limit to which time constraints between activities can be expressed. Qualitative interval algebras can model processes using finer temporal relations, but they cannot reproduce all workflow patterns. This paper defines a common ground model-theoretical semantics for both workflows and interval algebras, making it possible for reasoning systems working with either to interoperate. Thanks to this, interesting properties and inferences can be defined, both on workflows and on an extended formalism combining workflows with interval algebras. Finally, similar formalisms proposing a sound formal basis for workflows and extending them are discussed.

==> resume.txt <==
Workflows constitute an important language to represent knowledge
about processes, but also increasingly to reason on such knowledge.
On the other hand, there is a limit to which time constraints between
activities can be expressed. Qualitative interval algebras can model
processes using finer temporal relations, but they cannot reproduce
all workflow patterns. This paper defines a common ground
model-theoretical semantics for both workflows and interval algebras,
making it possible for reasoning systems working with either to
interoperate. Thanks to this, interesting properties and inferences
can be defined, both on workflows and on an extended formalism
combining workflows with interval algebras. Finally, similar
formalisms proposing a sound formal basis for workflows and extending
them are discussed.

